Environment-induced decay dynamics of anti-ferromagnetic order in Mott-Hubbard systems

We study the dissipative Fermi-Hubbard model in the limit of weak tunneling and strong repulsive interactions, where each lattice site is tunnel-coupled to a Markovian fermionic bath. For cold baths at intermediate chemical potentials, the Mott insulator property remains stable and we find a fast relaxation of the particle number towards half filling. On longer time scales, we find that the anti-ferromagnetic order of the Mott-N\'eel ground state on bi-partite lattices decays, even at zero temperature. For zero and non-zero temperatures, we quantify the different relaxation time scales by means of waiting time distributions which can be derived from an effective (non-Hermitian) Hamiltonian and obtain fully analytic expressions for the Fermi-Hubbard model on a tetramer ring.

==> letter_editors.txt <==
Dear editors,

herewith we would like to submit our paper "Environment-induced decay dynamics of anti-ferromagnetic order in the Mott-Hubbard system" to Physical Review B.

Microscopically motivating local Lindblad operators, we investigate the dissipative dynamics for a Fermi-Hubbard model, for which we find a number of analytic results. The waiting time distributions for the decay of quantum states allow us to extract information on competing processes like dissipation and tunneling. The techniques we use are applicable to many different models as well, but in particular for our setup we find that -- although at zero temperature the dissipation alone would preserve it -- the antiferromagnetic order will decay due to the complex interplay with tunnelling.
We believe that these findings are of interest to the readership of PRB and would therefore kindly ask you to consider our manuscript.
To assist the editorial process, we would suggest the following experts as referees with expertise in open quantum systems and/or the Hubbard model (alphabetic order):
Andre Eckardt   <eckardt@tu-berlin.de>
Markus Heyl     <heyl@pks.mpg.de>
Stefan Kehrein  <stefan.kehrein@theorie.physik.uni-goettingen.de>
Patrick Potts   <patrick.potts@unibas.ch>
Patrick Recher  <p.recher@tu-bs.de>

Sincerely yours,

Gernot Schaller, Friedemann Queisser, Nikodem Szpak, Jürgen König, and Ralf Schützhold


==> response_prb.txt <==
Dear Dr. Kancharla,

we would like to thank the referee for her/his efforts and herewith resubmit our paper. 
Below you find a detailed point-to-point response to the referee concerns. 
For your convenience, we also provide a version with changes highlighted.

Yours sincerely, 

Gernot Schaller, Friedemann Queisser, Nikodem Szpak, Jürgen König, and Ralf Schützhold

----------------------------------------------------------------------
Response to the Referee -- BM14046/Schaller
----------------------------------------------------------------------

> In this work, the authors study properties of a four-atom Hubbard 
> cluster where each atom is coupled to a Markovian fermion heat bath. 
> It is shown that in the presence of the bath the antiferromagnetic 
> state is not stable even at T=0K. On the other hand, the "Mott" state 
> is stable. The paper is well-written and the results are clearly 
> presented. 
> Though the model is simple and it is difficult to expect that the 
> results are transferable to practically more interesting cases, e.g. 
> of the bulk or 2D Hubbard models (in particular, because it is not 
> easy to imagine how each atom within such a system can be coupled 
> individually to a bath "lead"), the paper contains interesting results 
> which might help to clarify, semi-quantitatively, the role of the 
> fermionic bath in larger correlated systems. 
> Since this is a rather new area in the field of strongly correlated 
> materials, the obtained results will be of interest to the audience of 
> Physical Review B. I recommend the paper for publications after the 
> authors consider the following points: 

Thank you for this in general positive assessment. Of course, we use a very 
simplified model which raises the question of applicability to realistic cases. 
However, in this regard we would like to stress a few points: 
The results we derive in Secs. III and IV apply to general lattices, 
only in Sec. V (and Sec. VI b) we restrict our consideration to the 
Hubbard tetramer. The answer to the question of how each lattice site (e.g., atom)
within such a system can be coupled individually to a bath "lead" depends on the 
concrete physical realization. 
For example, implementing a Hubbard tetramer via four tunnel coupled quantum dots 
(as in Ref. [27] for the Hubbard trimer), it is conceivable to have four individual 
leads attached to the four dots. 
Similarly, one could imagine a realization via ultra-cold fermionic atoms in 
suitably tailored optical lattices. Even in more general cases, the approximation 
of individual baths may work well if the lattice spacing of the Hubbard system 
is larger than the relevant length scales (e.g., correlation length) of the common 
reservoir. 
E.g., for a realization of the 2D Hubbard model (such as 1T-TaS_2), this could be 
the case if the hopping perpendicular to the plane is much stronger than the 
in-plane hopping and if the reservoir (in the bulk) is disordered such that its 
coherence and correlation lengths are small. 
Of course, for each case the applicability of the approximation of individual baths 
should be checked carefully. 


> 1. I think the considered situation when the hopping J is much smaller 
> than the coupling to the reservoir gamma (unless I miss something) is 
> not the most important one. In my opinion, the weak coupling to the 
> bath (gamma<<J) is of more interest. At the end, the authors mention 
> that they expect in the last case the nonlinear dynamics in the system 
> to stabilize the AFM order. This is not totally obvious for me. I 
> encourage the authors to extend this discussion, in particular on what 
> would happen with waiting times. 

Similar to the point above, the validity of the assumption J << \gamma depends on 
the concrete physical realization. For quantum dots or ultra-cold fermionic atoms 
in suitably tailored optical lattices, it should be no problem to reach this limit. 
For realizations of the 2D Hubbard model, it is also conceivable to have J << \gamma 
if the hopping perpendicular to the plane (which determines \gamma) is much stronger 
than the in-plane hopping J. Actually, this is not unrealistic because reaching the 
strongly correlated regime (e.g., Mott insulator state) is often facilitated by 
having a small in-plane hopping J (flat band). Of course, for other (e.g., bulk) 
realizations, this assumption J << \gamma may be violated. In the opposite limit 
\gamma << J (weak coupling to the bath), we expect that the AFM order survives 
because it is a property of the ground state of the Mott-Hubbard model in bi-partite 
lattices at half filling. States without AFM order have a higher energy where the 
minimum energy difference is given by the gap energy of order J^2/U. 
Intuitively, a weak coupling to a bath at zero temperature cannot overcome this gap 
and thus the AFM order should be stable. 
In more formal terms, the global master equation derived via the Born-Markov-secular 
approximations has the thermalized system state (i.e., the ground state at zero 
temperature) as a stationary state, as discussed in the book by Breuer/Petruccione 
or in Spohn/Lebowitz, Adv. in Chem. Phys. 38, 109 (1978).
This also transfers to grand-canonical reservoirs, where the global master equation
has the corresponding grand-canonical system equilibrium state as a steady state.
The computation of waiting time distributions can proceed analogously via an effective 
non-Hermitian Hamiltonian. However, for the resulting global master equation in this 
limit, the blocks will be formed by energetically degenerate energy eigenstates 
instead of the eigenstates corresponding to given angular momentum, pseudospin, 
pseudomomentum etc. The decay dynamics of such a master equation is an interesting 
route of further investigations.
In order to discuss these points, we have added corresponding remarks at the end of 
our summary.

> 2. Introduced ad hoc Fermi function factors (through f_E and f_U) in 
> Eq.(29) need to be more justified, since (1-n)c and nc operators are, 
> strictly speaking, not fermionic ones. 

We would like to emphasize that the Fermi functions were not introduced ad hoc, but as 
the result of a microscopic derivation. We have added an explicit link to App. E, where 
this is exposed in detail, below Eq. (29).

> 3. In the title, "the Mott-Hubbard system" are too strong words. Mott 
> transition is possible in a large, thermodynamic, system. I would 
> substitute these words by "a Hubbard cluster/molecule". 

We now realize that the phrase "the Mott-Hubbard system" might be misleading. On the other
hand, "a Hubbard cluster/molecule" is also not quite appropriate in our opinion because 
(as already stated above) the results we derive in Secs. III and IV apply to general 
lattices, only in Sec. V (and Sec. VI b) we restrict our consideration to the Hubbard 
tetramer. In order to avoid confusion, we have replaced "the Mott-Hubbard system" by 
"Mott-Hubbard systems" in the title, which leaves room for many (and in  particular also 
for finite-size) realizations.

> 4. Also, it would be beneficial for the paper to discuss how addition 
> of a "traditional" bosonic phonon or spin-wave bath would affect the 
> role of the fermionic bath.

This is an interesting question which we plan to study in the future. In Ref. [39] two of 
the present authors studied the impact of an effectively high-temperature bosonic bath, 
which permanently monitors the local particle number at each lattice site. It has been 
found that such a bath causes pre-relaxation (in analogy to pre-thermalization) on 
intermediate time sales, but heats up the system on long time scales. For the questions 
we are mostly interested in here - such as the instability of the (AFM) system ground 
state under coupling to a cold reservoir - we expect that an additional cold bosonic 
bath will have little effect.

However, a complete discussion of these effects would exceed the intended scope of our 
contribution. Note that there is a case where we expect only minor modifications, namely 
when the additional reservoir couples (on the level of the Hamiltonian) globally to the 
J-term or the \epsilon-term in Eq. (1). In this case, the additional coupling conserves 
the same quantum numbers as the isolated system Hamiltonian. Technically, we would then 
expect an additional imaginary diagonal contribution in H_eff rendering the previously 
stable states unstable.

We have added corresponding remarks in the summary.

